Large-Scale Collaborative Writing: Technical Challenges and Recommendations

Collaborative writing is essential for teams that create documents together. Creating documents in large-scale collaborations is a challenging task that requires an efficient workflow. The design of such a workflow has received comparatively little attention. Conventional solutions such as working on a single Microsoft Word document or a shared online document are still widely used. In this paper, we propose a new workflow consisting of a combination of the lightweight markup language AsciiDoc together with the state-of-the-art version control system Git. The proposed process makes use of well-established workflows in the field of software development that have grown over decades. We present a detailed comparison of the proposed markup + Git workflow to Word and Word for the Web as the most prominent examples for conventional approaches.We argue that the proposed approach provides significant benefits regarding scalability, flexibility, and structuring of most collaborative writing tasks, both in academia and industry.

==> chapter/CMakeLists.txt <==
set(CHAPTERS
    chapter/comparison.tex chapter/conclusion.tex chapter/introduction.tex
    chapter/collaboration_tools.tex chapter/proposed_process.tex
    chapter/acronyms.tex
    PARENT_SCOPE)


==> drawings/CMakeLists.txt <==
set(DRAWINGS
    drawings/workflow_sota.tex drawings/workflow_proposed.tex
    PARENT_SCOPE)

